Measuring the Concentration of Control in Contemporary Ethereum

Ethereum is undergoing significant changes to its architecture as it evolves. These changes include its switch to PoS consensus and the introduction of significant infrastructural changes that do not require a change to the core protocol, but that fundamentally affect the way users interact with the network. These changes represent an evolution toward a more modular architecture, in which there exists new exogenous vectors for centralization. This paper builds on previous studies of decentralization of Ethereum to reflect these recent significant changes, and Ethereum's new modular paradigm.

==> data/HHI_block_builders_relays.dat <==
Date BlocksByBuilder BlocksByRelays
May23 0.21 0.23
May26 0.21 0.23
May29 0.22 0.24
Jun2 0.19 0.22
Jun5 0.23 0.22
Jun8 0.21 0.22
Jun11 0.19 0.21
Jun14 0.2 0.23
Jun17 0.16 0.23
Jun20 0.18 0.21
Jun23 0.19 0.2
Jun26 0.18 0.2
Jun29 0.18 0.2
Jul2 0.18 0.19
Jul5 0.19 0.23
Jul8 0.18 0.19
Jul11 0.2 0.19
Jul14 0.24 0.2
Jul17 0.19 0.2
Jul20 0.19 0.18
Jul23 0.2 0.18
Jul26 0.19 0.2
Jul29 0.18 0.18
Aug1 0.24 0.17
Aug4 0.19 0.17
Aug7 0.2 0.17
Aug10 0.2 0.16
Aug13 0.2 0.16
Aug16 0.21 0.17
Aug19 0.19 0.16


==> data/eth_effective_supply.dat <==
timestamp supply
Sep2022 120521140
Oct2022 120529850
Nov2022 120523180
Dec2022 120521063
Jan2023 120525886
Feb2023 120515740
Mar2023 120481345
Apr2023 120446755
May2023 120394297
Jun2023 120248317
Jul2023 120238205
Aug2023 120218982

==> data/gini_index_eth_staked.dat <==
date gini
May-23 0.9
May-24 0.9
May-25 0.9
May-26 0.9
May-27 0.9
May-28 0.9
May-29 0.9
May-30 0.9
Jun-01 0.9
Jun-02 0.9
Jun-03 0.9
Jun-04 0.9
Jun-05 0.9
Jun-06 0.9
Jun-07 0.9
Jun-08 0.9
Jun-09 0.9
Jun-10 0.9
Jun-11 0.91
Jun-12 0.91
Jun-13 0.91
Jun-14 0.9
Jun-15 0.9
Jun-16 0.9
Jun-17 0.9
Jun-18 0.91
Jun-19 0.91
Jun-20 0.91
Jun-21 0.91
Jun-22 0.91


==> data/gini_index_nodes.dat <==
date ExecutionNodesByCountry ExecutionNodesByClientBase ConsensusNodesByCountry ConsensusNodesByClient
May-23 0.85 0.73 0.86 0.64
May-26 0.85 0.76 0.86 0.63
May-29 0.86 0.77 0.86 0.63
Jun-02 0.85 0.77 0.85 0.63
Jun-05 0.86 0.76 0.86 0.63
Jun-08 0.85 0.79 0.85 0.63
Jun-11 0.86 0.8 0.86 0.62
Jun-14 0.86 0.8 0.86 0.62
Jun-17 0.86 0.76 0.86 0.61
Jun-20 0.86 0.76 0.86 0.62
Jun-23 0.85 0.67 0.86 0.62
Jun-26 0.85 0.66 0.86 0.62
Jun-29 0.86 0.75 0.86 0.61
Jul-02 0.85 0.71 0.86 0.61
Jul-05 0.84 0.71 0.86 0.6
Jul-08 0.84 0.7 0.86 0.6
Jul-11 0.84 0.73 0.86 0.6
Jul-14 0.84 0.7 0.86 0.61
Jul-17 0.85 0.74 0.86 0.61
Jul-20 0.85 0.74 0.86 0.61
Jul-23 0.85 0.74 0.86 0.61
Jul-26 0.86 0.74 0.86 0.61
Jul-29 0.85 0.77 0.86 0.61
Aug-01 0.85 0.77 0.86 0.61
Aug-04 0.84 0.74 0.86 0.61
Aug-07 0.84 0.72 0.86 0.61
Aug-10 0.83 0.73 0.86 0.61
Aug-13 0.83 0.68 0.86 0.61
Aug-16 0.83 0.68 0.86 0.61
Aug-19 0.84 0.69 0.86 0.61


==> data/master_index.dat <==
Date Gini HHI
May23 20.73 7.8
May28 20.78 7.67
Jun03 20.02 7.23
Jun08 20.18 7.83
Jun13 20.73 7.73
Jun18 20.11 7.62
Jun23 16.93 4.8
Jun28 16.98 4.65
Jul03 17.82 9.09
Jul08 1.89  1.88
Jul13 16.91 9.45
Jul18 17.48 8.97
Jul23 15.71 8.72
Jul28 15.05 8.37
Aug02 14.7  8.69
Aug07 13.95 9.56
Aug12 13.66 9.92
Aug17 14.21 10.06

